Evaluation of a Gaussian Mixture Model-based Channel Estimator using Measurement Data

In this work, we use real-world data in order to evaluate and validate a machine learning (ML)-based algorithm for physical layer functionalities. Specifically, we apply a recently introduced Gaussian mixture model (GMM)-based algorithm in order to estimate uplink channels stemming from a measurement campaign. For this estimator, there is an initial (offline) training phase, where a GMM is fitted onto given channel (training) data. Thereafter, the fitted GMM is used for (online) channel estimation. Our experiments suggest that the GMM estimator learns the intrinsic characteristics of a given base station's whole radio propagation environment. Essentially, this ambient information is captured due to universal approximation properties of the initially fitted GMM. For a large enough number of GMM components, the GMM estimator was shown to approximate the (unknown) mean squared error (MSE)-optimal channel estimator arbitrarily well. In our experiments, the GMM estimator shows significant performance gains compared to approaches that are not able to capture the ambient information. To validate the claim that ambient information is learnt, we generate synthetic channel data using a state-of-the-art channel simulator and train the GMM estimator once on these and once on the real data, and we apply the estimator once to the synthetic and once to the real data. We then observe how providing suitable ambient information in the training phase beneficially impacts the later channel estimation performance.

==> csvdat/compare_samples.csv <==
components,10k,25k,50k,100k,300k,500k
1,0.20286690325556342,0.19957633006325806,0.1955774306989305,0.18818647553736312,0.1776171119711082,0.17576331789984034
8,0.08793493771968788,0.06680059944602802,0.05346956803925848,0.04898488605707529,0.04274361876848695,0.036388412109058785
16,0.07393920859239116,0.05304386042999895,0.038565504927641554,0.03583164344532798,0.03178680422245763,0.03179504750155185
32,0.15208244441888297,0.04549250196453927,0.03657484585018014,0.03169763571685742,0.030990955250479863,0.02989709167310533
64,0.2057077279044303,0.04894074524648793,0.03574347160559823,0.03009417124726026,0.02922629730629027,0.028475338248601916
128,0.215576461514663,0.17173008208372056,0.046093320305677525,0.03433146454751949,0.02886489018763088,0.028017171824051845


==> csvdat/compare_samples_circ.csv <==
components,10k,25k,50k,100k,300k,500k
1,0.116604052862136,0.09205333181199,0.092581663912602,0.096864048201067,0.09506844987552,0.098340694795206
8,0.049978327410627,0.063163237003773,0.04674631700285,0.046778885699316,0.046576715291303,0.045950231030907
16,0.048233846050822,0.04707998182414,0.04520803521269,0.044945382047588,0.045296846491807,0.044071030842099
32,0.045550523816304,0.045135200615597,0.045027329727634,0.042279533214131,0.042571517615801,0.042371967708455
64,0.042415004549219,0.042056916334459,0.042072745995545,0.041014537952691,0.040840753744617,0.040754691440714
128,0.041531250224811,0.040735055692586,0.040427398081542,0.039591031614939,0.039589249470322,0.039526309378528


==> csvdat/compare_samples_toep.csv <==
components,10k,25k,50k,100k,300k,500k
1,0.1528072915263373,0.10339131313550363,0.1032886199597534,0.11107114994572824,0.10137345735140679,0.1079763744167805
8,0.046882290587305135,0.05255625059799335,0.03883898396508137,0.038663531753860114,0.038496377370636596,0.03807548495901983
16,0.04452844074029531,0.04164433646306126,0.0367742838041022,0.0364323605254429,0.03646616644464655,0.03627931657388069
32,0.0398304009345635,0.036826847672699045,0.03946920970047978,0.03480761966419463,0.0352136084820171,0.03507948157348721
64,0.03702222951240954,0.03519787984843694,0.035027726695548066,0.03432708317828816,0.0352136084820171,0.033933416307466185
128,0.0546849663188397,0.03636051715628611,0.03420652653134784,0.03354134760044178,0.03311027153513826,0.033080752900488244


==> csvdat/comparison_estimators_DR_Oct_URA_val_meas_64_comp.csv <==
snr,LMMSE,GMMreal,GMMtoep,GMMquad,GMMcirc,GenieOmp,ML,CNN,LS
-15,0.4021451164959288,0.5118502907635397,0.5018765486142255,0.2035027925692378,0.46439289023227587,0.29364138553415103,0.2126535282704673,0.3175365270696534,0.17138162422461864
-10,0.9692114659568543,1.2048366644989479,1.182992092955541,1.182992092955541,1.112651896656421,0.8661237534212329,0.7351954016573427,0.8764124108678604,0.6421113873685234
-5,1.9846403668204113,2.272072649982109,2.235424858948932,2.235424858948932,2.1469243728891283,1.8307910286628812,1.7377489078629977,2.0013932154927168,1.6150049699771962
0,3.2919366768539047,3.594914111194507,3.5482259384214205,3.049058154723427,3.4761642383725495,3.1551629444374614,3.115701723917577,3.35207480336528,2.993258727633469
5,4.7873957178630375,5.150203231099035,5.102266166562127,4.627612446854542,5.037278781244296,4.66496954864748,4.699888372198322,4.9367631281348245,4.595244358815283
10,6.520846359742005,6.8737542384174946,6.830520019670355,6.453644361174462,6.771954097545464,6.474857349495024,6.512737127653603,6.658461202515382,6.40089001536665
15,8.36652052212084,8.609623737333521,8.576861390552137,8.339948892373625,8.538958912851975,8.362960397206194,8.392294279963474,8.452139533556434,8.308970022156622
20,10.195156885543488,10.319129073311002,10.2985125576026,10.179129559911003,10.27838759245634,10.18375561002642,10.211362108733587,10.210441560020751,10.177394796532306
25,11.96591745194618,12.006318678950045,11.994030815300452,11.948723364280156,11.987786624766423,11.937909664112818,11.962726317390496,11.947444496745147,11.962349529676738
30,13.67816879703649,13.657248136692967,13.670613277814157,13.657149017411987,13.668756777299638,13.644421622668073,13.661327718364445,13.656848539581317,13.677648777448757


==> csvdat/comparison_estimators_NMSE_Oct_ULA_val_meas_32_comp.csv <==
SNR in dB,LMMSE,GMMreal,GMMToeplitz,GMMquad,GMMcirc,GenieOMP,ML,CNN, LS
-15,0.8112512814561973,0.8112512814561973,0.7661634510499106,0.8359472952263576,0.7835263364512003,0.8136272702388706,7.675120136923068,0.851255886350617,31.6227766017
-10,0.7349625677355691,0.6011287556065672,0.6072454074972715,0.7678162149129053,0.6380425864925353,0.6687199615196876,2.690683054193484,0.7437935685016819,10
-5,0.5877167989733716,0.37859517130918946,0.39213579244144503,0.5715445538533415,0.42187374938722694,0.46376219374117444,1.0065023329478915,0.4447232277165928, 3.16227766017
0,0.3849444967904698,0.19878649633275727,0.2083912366577415,0.3401989154123638,0.22756632813571778,0.28015599263542285,0.39790116771080886,0.24255656215839524,1
5,0.19755862744330194,0.09640590089998512,0.10313195520999208,0.16883254998032526,0.11345003739324991,0.14941374714145764,0.1616513337108692,0.11820322558469845,0.31622776601
10,0.08192042836261569,0.04337475929963914,0.046537724802318214,0.06866151639117513,0.05128784430651116,0.07207478621622106,0.06475948780708009,0.05387369251315053,0.1
15,0.02947331710250731,0.018143517594052257,0.019290029491313292,0.025887788624757383,0.02080907430496167,0.028663520674165534,0.024718175136838005,0.023742386778767242,0.0316227766017
20,0.009815885814472644,0.007062284396903782,0.007420640436355373,0.009211696067333762,0.007794601643763716,0.009984020858811891,0.008813297213684474,0.009840795174856132,0.01
25,0.0031606658052137616,0.0025953625052877057,0.002688464403219532,0.0030852418331324444,0.0027665846153708137,0.003341846389866549,0.003012820472560838,0.0031565221664646985,0.00316227766017
30,0.0010053285599632064,0.0009075694476589502,0.0009255716779406548,0.0009970674730059835,0.0009402775663498507,0.0010728896428303244,0.0009968003400545,0.0010059799351321088,0.001


==> csvdat/comparison_estimators_NMSE_Oct_URA_val_meas_64_comp.csv <==
SNR in dB,LMMSE,GMMmeas,GMMtoep,GMMquad,GMMcirc,GenieOmp,ML,CNN,LS
-15,0.7920209993781047,0.6046485977173437,0.6828508051605777,0.8849842510497656,0.7018045245883218,0.799819167165139,7.42724274764773,0.8288619657114894,31.6227766017
-10,0.6447515773551187,0.3615319144245384,0.4092211748352342,0.7563105944591171,0.4505711332385654,0.597721435811484,2.56845642654706,0.594866179705533,10
-5,0.45192368128819643,0.208103939594326,0.23390903072853597,0.5667208571267319,0.2792782877976123,0.405981543581564,0.945962813015857,0.3578592319735925,3.16227766017
0,0.26912114587712577,0.1114662167821959,0.12844774490748959,0.34512806493338455,0.16003165214502554,0.260144785751344,0.370789102388608,0.19401919241084978,1
5,0.13885423610348513,0.0579325928946392,0.06867528969753302,0.16751629184562614,0.08528077077479429,0.153770889506384,0.150046052027398,0.09737765309037924,0.316227766017
10,0.06351573312994271,0.027893063351112465,0.033972845653654056,0.06658676555085616,0.040840753744616966,0.079788500188503,0.060010055279251,0.04555984618692647,0.1
15,0.02577382527652427,0.01251716777478299,0.015367798123780878,0.025267544167844696,0.017643772009911438,0.034324110206246,0.02294495308915,0.02032909424998864,0.0316227766017
20,0.009285542621335262,0.0053230456557578874,0.00635483712996473,0.009029217743815257,0.00699819270477251,0.012268248940953,0.008340388101491,0.008116598215468474,0.01
25,0.0030856610427780814,0.0021290386050838842,0.002431981064053011,0.0030422751659342916,0.0025863335439675534,0.004085529519944,0.002899951728529,0.002978752684655587,0.00316227766017
30,0.0009912773780085696,0.0007959329135002164,0.0008732233139309613,0.0009871755810030585,0.0009025234563635851,0.001298260347482,0.00097132576114,0.0009950733711616981,0.001

==> csvdat/comparison_estimators_NMSE_Oct_URA_val_quad_64_comp.csv <==
snr,LMMSE,GMMreal,GMMtoep,GMMquad,GMMcirc,GenieOMP,ML,CNN,LS
-15,1.0544635872583745,1.018543951040046,1.0167987159925593,0.9614631756186427,1.01717713186464,0.9892216894278413,7.64272753934213,1.0215238793390358,31.6227766017
-10,1.0514884838947012,0.9752937955844031,0.9682178883898294,0.8587710598447416,0.967196022831079,0.9302364500974649,2.8139032817181238,0.9706359565721229,10
-5,0.94613356105974,0.8708849504953173,0.8435820534896719,0.6283073195655066,0.846761635879027,0.8194839860608164,1.1752123536142511,0.8272149093880599,3.16227766017
0,0.7408338974888083,0.5929718555516054,0.5546842368608715,0.37776780698058315,0.5454006688593162,0.623337261707,0.5345824429882466,0.5506208804301795,1
5,0.4978312667970217,0.2750853072803807,0.2514154094915754,0.18845811534990237,0.25621577021776876,0.37216765017606873,0.2355576712263469,0.2529885646288777,0.316227766017
10,0.2713269707721489,0.09633589443256345,0.091791186642137,0.07832619307465258,0.09401147856846279,0.15887661551693294,0.09196969785193149,0.10033403356054438,0.1
15,0.10672090601444163,0.03131095540959666,0.030688811077748467,0.02846057303596968,0.031043050367289996,0.04833980367982378,0.03179997091375957,0.0424649461497305,0.0316227766017
20,0.028345251777604413,0.009972466845995589,0.00990271021920159,0.00959878171640015,0.009929553220827782,0.013748567501790857,0.01025824836536571,0.013933658367163756,0.01
25,0.005964428790576543,0.0031606047730941065,0.0031521397176087996,0.0031165677956783624,0.003154511989788302,0.0037661466558134484,0.003227342108694573,0.003813592324205784,0.00316227766017
30,0.0013289542671552541,0.0010000602614449988,0.0009990064462197014,0.0009951588577947336,0.0009992004673567802,0.001092463995042417,0.0010123151142984884,0.0011791983684973843,0.001


==> csvdat/comparison_estimators_URA_Oct_snrs_filtered.csv <==
SNR in dB,GMM measurement,GMM QuaDRiGa,Genie Omp,ML,CNN,GMM toeplitz,GMM circulant
-15,0.598146528773434,0.885471712541611,0.795417226945653,7.38808765647796,0.824321638091483,0.612038928930526,0.650224938482252
-10,0.369050268580263,0.744248442335634,0.586669601575886,2.56663062754026,0.685194688898211,0.401651224501609,0.45837542074142
-5,0.210926087739761,0.508174091957429,0.40198240581127,0.940686438626189,0.347828157854898,0.238586868479884,0.291050134647939
0,0.111468989567636,0.297702399893605,0.259827663907171,0.371544914590175,0.195884037274181,0.133725614607791,0.166148864984815
5,0.05728666607075,0.147962574924686,0.153826810773426,0.149979167898195,0.097454565666482,0.07196874819896,0.087762175437278
10,0.027736302796908,0.064043000940448,0.078550818436846,0.060140548894125,0.046644590157643,0.035530080670254,0.041692608939478
15,0.012393982802409,0.025319847732208,0.034534701329943,0.022822718161677,0.019906974210989,0.015873291362696,0.017855684860498


==> csvdat/responsibilities_val_meas.csv <==
components,quad,meas
1,0.143053968174134,0.091257163530181
2,0.109965761845079,0.086100938355705
3,0.048487949612057,0.077482339384424
4,0.044401748118726,0.070351777351537
5,0.040026106332833,0.031102566934947
6,0.03708550294282,0.030953478833497
7,0.032325517273499,0.02839946315703
8,0.031604228967401,0.028196798745052
9,0.029803535073028,0.025954299079745
10,0.028858979202555,0.023284131423066
11,0.027774415713899,0.0220065205047
12,0.025911351843675,0.020969779680352
13,0.025114365320497,0.020037853664403
14,0.024762098789492,0.019712371062515
15,0.024205395048229,0.016836115368073
16,0.021519200832788,0.016181105525991
17,0.019026061702593,0.012997604842231
18,0.015579336642418,0.011854781019541
19,0.015480495253,0.010959255786586
20,0.015289020695563,0.010826785391156
21,0.015012340809405,0.010808110843502
22,0.014853831202002,0.01033762568517
23,0.013374323022631,0.010095683223315
24,0.012820120662629,0.009671191813179
25,0.01265747352941,0.009639863915333
26,0.012484700369025,0.009490764518077
27,0.011164537512951,0.009421267496358
28,0.01090751034147,0.008460741814188
29,0.010556938099591,0.008244535691679
30,0.01036892677806,0.008058360929743
31,0.009180141492818,0.007970365982191
32,0.00791055716948,0.007910972199416
33,0.007498501329471,0.007858770493723
34,0.007435697508868,0.007432145692439
35,0.006399261276552,0.007290369509748
36,0.006050652137145,0.006783428423188
37,0.005580099485242,0.006524303728411
38,0.005194442747089,0.006453382315462
39,0.004953092088298,0.006417302651491
40,0.00445281611979,0.005902467599273
41,0.004221398035034,0.005787643584406
42,0.003869016184227,0.005504199558034
43,0.002624256672371,0.005495673151866
44,0.002607907886235,0.0052408355292
45,0.002602546028635,0.005004953444649
46,0.00242313763608,0.00471886421635
47,0.002375167780176,0.004647684974375
48,0.002254480521345,0.004493644995631
49,0.002190805735315,0.004384035868744
50,0.002028163232052,0.004150793903212
51,0.001800679542727,0.004004313867743
52,0.001719014430736,0.003973772558019
53,0.001485718518571,0.00396712180097
54,0.001302919900619,0.003954713963401
55,0.0012976206253,0.003905176139739
56,0.001288240030642,0.003799384789837
57,0.001269940523618,0.003500105826114
58,0.001241392019804,0.003412133611206
59,0.001176220372009,0.003399946474232
60,0.000958468813405,0.003381173653672
61,0.000952042860632,0.003300000000574
62,0.000911928900549,0.003295099990489
63,0.00074677636707,0.003232515840079
64,0.000731311662255,0.003200003905358
65,0.000610160738549,0.002999999869547
66,0.000595476165466,0.002900015994566
67,0.000556773589355,0.002781285044667
68,0.000486322830916,0.002755842071405
69,0.000478564104618,0.002745111683152
70,0.000470511659307,0.002600761159867
71,0.000446951698915,0.002565614071277
72,0.000403360976596,0.002543527636871
73,0.000358518880616,0.002510482001016
74,0.00027655259411,0.002489379628295
75,0.000275943173918,0.002399999998681
76,0.000241858051986,0.002399993828922
77,0.000201015661962,0.002328787083412
78,0.00018727226102,0.002284866718808
79,0.000138483502055,0.002212740101402
80,0.000131096050187,0.002073283444508
81,0.000118756465618,0.001999999999999
82,0.000110075932844,0.001996137648671
83,0.000108518512659,0.001900181596892
84,0.000100570498975,0.001899931616061
85,8.68051176864704E-05,0.00189981229691
86,8.56262335694047E-05,0.001866668242374
87,7.31258638408082E-05,0.001794641740025
88,5.91936013194265E-05,0.001770807574347
89,4.37357369280666E-05,0.00159945110773
90,4.15113028222044E-05,0.001499994474053
91,3.22774235748965E-05,0.001300000013961
92,2.82548278540417E-05,0.001275558497147
93,1.07736341474664E-05,0.00121566402567
94,8.13429247960022E-06,0.00119999870867
95,7.89818673788437E-06,0.00118706469327
96,4.69402951869274E-06,0.001162949845141
97,4.59783666608244E-06,0.001113467085519
98,1.79158624735605E-06,0.00109999886139
99,1.29839295455328E-06,0.001003837440451
100,1.18369362346938E-06,0.000999890425199
101,6.32836881364866E-07,0.000987332776994
102,4.79537659814178E-07,0.000900057370887
103,3.86764811528737E-07,0.000883472831279
104,1.96859534200736E-07,0.000856474522529
105,1.4666291270903E-07,0.000854893167151
106,1.39664926193946E-07,0.000805500565088
107,8.73139224556461E-08,0.000701542628608
108,2.49082259747394E-08,0.000699999984553
109,2.09249798717324E-08,0.000699882855756
110,1.4573920437988E-08,0.000600024907623
111,1.10263685230417E-08,0.000499210463694
112,6.76336942741123E-09,0.000414752561621
113,4.4372970065409E-09,0.00032931197244
114,2.25063072851223E-09,0.00020089418004
115,9.37642998779868E-10,0.000100091846089
116,6.61392220657113E-10,9.82353125492305E-05
117,3.85315366504248E-10,8.70618823791068E-12
118,3.63773050687847E-10,0
119,2.63051524857922E-10,0
120,1.86717430807351E-10,0
121,7.62025190535312E-11,0
122,6.59100171579654E-11,0
123,5.25049512463315E-11,0
124,2.66259227753883E-11,0
125,1.66926203352919E-13,0
126,9.08446334709829E-17,0
127,3.47990457232251E-17,0
128,1.62183192120843E-18,0


==> csvdat/responsibilities_val_quad.csv <==
component,quad,meas
1,0.016751828015637,0.822372362007559
2,0.015512529994431,0.148346596388473
3,0.015070726744914,0.026014357427955
4,0.015058765188164,0.001260643552291
5,0.014937714147607,0.000883547639498
6,0.014908977968755,0.000398845021605
7,0.014817516036197,0.000199297922963
8,0.014176171921709,0.000186878938366
9,0.01407682170261,0.000123647677039
10,0.013790278301383,0.000113123440954
11,0.013688903437031,9.78968406306723E-05
12,0.013197070695533,1.56553366640295E-06
13,0.012883432192247,9.20510099823783E-07
14,0.012866581932427,2.17859077134836E-07
15,0.0128455653636,6.83254934389369E-08
16,0.012776121187676,9.84925585862805E-09
17,0.012662979024338,9.57430203094268E-09
18,0.012494434938728,6.74625630202468E-09
19,0.012204786169319,3.44971203839835E-09
20,0.012089772399609,8.94437858650872E-10
21,0.012081277573439,3.86023239409615E-10
22,0.012068039877595,1.33597563357074E-11
23,0.011668970998648,4.63509715868918E-13
24,0.011656174085155,2.95945698155486E-13
25,0.011595377409375,1.12750519414495E-13
26,0.011210380554506,5.09631871029794E-14
27,0.011199587471967,4.31246815527233E-14
28,0.011038158510861,1.01378210553094E-14
29,0.010906656946533,6.77389462117724E-15
30,0.010886081765553,6.00789414787635E-16
31,0.010853327940572,3.64647707855412E-16
32,0.010830078119972,4.98557764268935E-19
33,0.010660374917277,1.1156509392477E-19
34,0.010259168578549,8.5300599794876E-20
35,0.010062128788032,2.80588639576195E-20
36,0.009932526570093,4.94789009172882E-21
37,0.00987389573796,2.10582621207418E-21
38,0.009868322510886,7.10918981264481E-22
39,0.00986353018388,1.22601641333635E-22
40,0.009832513179199,8.37536839049084E-23
41,0.009538472309719,3.76804404831427E-23
42,0.009332134501494,1.22732693395591E-23
43,0.009277042229654,6.90714972479741E-24
44,0.009222126610779,6.40987145600148E-25
45,0.009191534177482,1.34333750907094E-25
46,0.009189278736673,4.97982902315507E-26
47,0.009009876814601,1.73428638735232E-26
48,0.008780366633362,3.60231696062847E-29
49,0.008780230181512,3.06177240934544E-29
50,0.008734364758163,1.49872669544019E-30
51,0.008505270401476,1.41527591366987E-30
52,0.008428440629321,1.35988036190675E-30
53,0.008395916955154,1.86809378168244E-31
54,0.0082719648553,8.5418772547927E-33
55,0.008245273745866,5.4796163776595E-33
56,0.008142586501197,5.17338648256393E-33
57,0.008111175817416,1.06972819771621E-33
58,0.008101063432884,2.43890262172781E-35
59,0.007828138636021,1.25186175983211E-35
60,0.00781951291989,3.26952471664779E-36
61,0.00778720109811,2.06778553006828E-36
62,0.007496201518828,5.29020823105743E-37
63,0.007495878454336,2.34635062542531E-37
64,0.007468534518402,1.38639734459134E-37
65,0.007461949927111,3.57757281839964E-38
66,0.007332922035162,6.39148718852425E-39
67,0.007260837905777,4.845559842968E-39
68,0.007136353057456,3.99871129760548E-39
69,0.006943187924359,3.50039344125691E-39
70,0.006940705295468,1.94929547140418E-39
71,0.006827409782483,8.46552194020073E-40
72,0.006746746709925,2.18730252283715E-42
73,0.006684530518575,4.72297877464392E-43
74,0.006581786713039,2.44617354383421E-43
75,0.006541686906477,2.25845852481139E-43
76,0.006540568161609,6.05335721098803E-45
77,0.00638764642896,2.77513763328346E-48
78,0.006141158936935,6.68797967039823E-50
79,0.006101757011377,5.49687862941054E-51
80,0.006101314511017,6.30923155450496E-52
81,0.005897630586093,1.7593205159614E-52
82,0.005726283461489,4.14830686432101E-53
83,0.005705490130981,1.58195538421328E-54
84,0.00558537959585,1.46007534530607E-56
85,0.00553507447067,1.68557163846693E-58
86,0.005510822364468,3.92664598822664E-59
87,0.005448539623177,2.66812887093771E-59
88,0.005425852198014,1.90910970858789E-61
89,0.005394311094939,1.12746251718349E-63
90,0.005380000790712,1.78432869513914E-65
91,0.005300016513353,1.50759322184335E-65
92,0.005259338530965,7.63617456224551E-66
93,0.005165879638,5.14316961860778E-66
94,0.005103433214498,1.66442749144963E-66
95,0.004946166616017,1.32086788810151E-67
96,0.004932702459577,1.92292164281246E-72
97,0.004839039947526,3.47471744287483E-75
98,0.004720120157912,3.93535875621483E-76
99,0.004617455772172,5.84960870758886E-78
100,0.004592923396101,1.85818066996918E-81
101,0.004557222417912,1.38433084191572E-86
102,0.00434005709944,1.17130441702075E-86
103,0.004339700125118,1.22757789886649E-88
104,0.004282483310582,5.36500284437503E-89
105,0.004268726066255,6.82360541202042E-90
106,0.004105301731952,1.08274398755668E-100
107,0.004101694805368,7.59784893102227E-104
108,0.004031708682536,1.80021928296824E-108
109,0.004002858956052,7.89395212694996E-109
110,0.003997322816313,4.01387171577632E-115
111,0.003937686465154,2.00446952144451E-122
112,0.003841685975699,1.02724109226163E-125
113,0.003635042047359,1.74663872007916E-134
114,0.003631095956294,5.19142433299083E-198
115,0.00346283659266,5.50358809135844E-246
116,0.003432252384995,8.26715336035831E-298
117,0.003399945772965,0
118,0.003129926209932,0
119,0.003044751039077,0
120,0.002822655230514,0
121,0.002705869133746,0
122,0.002699263489458,0
123,0.002599931375849,0
124,0.002496687353589,0
125,0.001799996712304,0
126,0.001200049160898,0
127,0.000605537393214,0
128,0.000400553786917,0

